Influencing Competition Through Shelf Design

Shelf design decisions strongly influence product demand. In particular, placing products in desirable locations increases demand. This primary effect on shelf position is clear, but there is a secondary effect based on the relative positioning of nearby products. Intuitively, products located next to each other are more likely to be compared having positive and negative effects. On the one hand, locations closer to relatively strong products will be undesirable, as these strong products will draw demand from others -- an effect that is stronger for those in close proximity. On the other hand, because strong products tend to attract more traffic, locations closer to them elicit high consumer attention by increased visibility. Modifying the GEV class of models to allow demand to be moderated by competitors' proximity, these two effects emerge naturally. We found that although the competition effect is usually stronger, it is not always the dominating effect. Shelf displays can achieve higher profits by exploiting the relative influence on competition from shelf design to shift demand to higher profitability products. In the paper towel category, we found profitability differences of up to 7\% and displays with 3\% higher gross profits over the best shelf design present in our data.

==> Figures/figure_shelfprofit_a.tikz <==
    \begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,282); %set diagram left start at 0, and has height of 282

%Rounded Rect [id:dp4287640783090685] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (87,65.8) .. controls (87,61.49) and (90.49,58) .. (94.8,58) -- (120.7,58) .. controls (125.01,58) and (128.5,61.49) .. (128.5,65.8) -- (128.5,89.2) .. controls (128.5,93.51) and (125.01,97) .. (120.7,97) -- (94.8,97) .. controls (90.49,97) and (87,93.51) .. (87,89.2) -- cycle ;

%Rounded Rect [id:dp12185908767041531] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (138.5,65.8) .. controls (138.5,61.49) and (141.99,58) .. (146.3,58) -- (172.2,58) .. controls (176.51,58) and (180,61.49) .. (180,65.8) -- (180,89.2) .. controls (180,93.51) and (176.51,97) .. (172.2,97) -- (146.3,97) .. controls (141.99,97) and (138.5,93.51) .. (138.5,89.2) -- cycle ;

%Rounded Rect [id:dp7015241473329212] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (188.5,65.8) .. controls (188.5,61.49) and (191.99,58) .. (196.3,58) -- (222.2,58) .. controls (226.51,58) and (230,61.49) .. (230,65.8) -- (230,89.2) .. controls (230,93.51) and (226.51,97) .. (222.2,97) -- (196.3,97) .. controls (191.99,97) and (188.5,93.51) .. (188.5,89.2) -- cycle ;

%Rounded Rect [id:dp133924796497652] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (240,65.8) .. controls (240,61.49) and (243.49,58) .. (247.8,58) -- (273.7,58) .. controls (278.01,58) and (281.5,61.49) .. (281.5,65.8) -- (281.5,89.2) .. controls (281.5,93.51) and (278.01,97) .. (273.7,97) -- (247.8,97) .. controls (243.49,97) and (240,93.51) .. (240,89.2) -- cycle ;

%Rounded Rect [id:dp9643844038457647] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (138,113.8) .. controls (138,109.49) and (141.49,106) .. (145.8,106) -- (171.7,106) .. controls (176.01,106) and (179.5,109.49) .. (179.5,113.8) -- (179.5,137.2) .. controls (179.5,141.51) and (176.01,145) .. (171.7,145) -- (145.8,145) .. controls (141.49,145) and (138,141.51) .. (138,137.2) -- cycle ;

%Rounded Rect [id:dp9418595276658306] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (189.5,113.8) .. controls (189.5,109.49) and (192.99,106) .. (197.3,106) -- (223.2,106) .. controls (227.51,106) and (231,109.49) .. (231,113.8) -- (231,137.2) .. controls (231,141.51) and (227.51,145) .. (223.2,145) -- (197.3,145) .. controls (192.99,145) and (189.5,141.51) .. (189.5,137.2) -- cycle ;

%Rounded Rect [id:dp15419840901642545] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (88,113.8) .. controls (88,109.49) and (91.49,106) .. (95.8,106) -- (121.7,106) .. controls (126.01,106) and (129.5,109.49) .. (129.5,113.8) -- (129.5,137.2) .. controls (129.5,141.51) and (126.01,145) .. (121.7,145) -- (95.8,145) .. controls (91.49,145) and (88,141.51) .. (88,137.2) -- cycle ;

%Rounded Rect [id:dp11917996918083018] 
\draw  [fill={rgb, 255:red, 155; green, 155; blue, 155 }  ,fill opacity=1 ] (241,113.8) .. controls (241,109.49) and (244.49,106) .. (248.8,106) -- (274.7,106) .. controls (279.01,106) and (282.5,109.49) .. (282.5,113.8) -- (282.5,137.2) .. controls (282.5,141.51) and (279.01,145) .. (274.7,145) -- (248.8,145) .. controls (244.49,145) and (241,141.51) .. (241,137.2) -- cycle ;

%Rounded Rect [id:dp13306029037797762] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (88,163.8) .. controls (88,159.49) and (91.49,156) .. (95.8,156) -- (121.7,156) .. controls (126.01,156) and (129.5,159.49) .. (129.5,163.8) -- (129.5,187.2) .. controls (129.5,191.51) and (126.01,195) .. (121.7,195) -- (95.8,195) .. controls (91.49,195) and (88,191.51) .. (88,187.2) -- cycle ;

%Rounded Rect [id:dp17533382170213763] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (139.5,163.8) .. controls (139.5,159.49) and (142.99,156) .. (147.3,156) -- (173.2,156) .. controls (177.51,156) and (181,159.49) .. (181,163.8) -- (181,187.2) .. controls (181,191.51) and (177.51,195) .. (173.2,195) -- (147.3,195) .. controls (142.99,195) and (139.5,191.51) .. (139.5,187.2) -- cycle ;

%Rounded Rect [id:dp22293818397226528] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (189.5,163.8) .. controls (189.5,159.49) and (192.99,156) .. (197.3,156) -- (223.2,156) .. controls (227.51,156) and (231,159.49) .. (231,163.8) -- (231,187.2) .. controls (231,191.51) and (227.51,195) .. (223.2,195) -- (197.3,195) .. controls (192.99,195) and (189.5,191.51) .. (189.5,187.2) -- cycle ;

%Rounded Rect [id:dp25888746496701676] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (241,163.8) .. controls (241,159.49) and (244.49,156) .. (248.8,156) -- (274.7,156) .. controls (279.01,156) and (282.5,159.49) .. (282.5,163.8) -- (282.5,187.2) .. controls (282.5,191.51) and (279.01,195) .. (274.7,195) -- (248.8,195) .. controls (244.49,195) and (241,191.51) .. (241,187.2) -- cycle ;

%Rounded Rect [id:dp7802588916223365] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (138,212.8) .. controls (138,208.49) and (141.49,205) .. (145.8,205) -- (171.7,205) .. controls (176.01,205) and (179.5,208.49) .. (179.5,212.8) -- (179.5,236.2) .. controls (179.5,240.51) and (176.01,244) .. (171.7,244) -- (145.8,244) .. controls (141.49,244) and (138,240.51) .. (138,236.2) -- cycle ;

%Rounded Rect [id:dp9591640757694866] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (189.5,212.8) .. controls (189.5,208.49) and (192.99,205) .. (197.3,205) -- (223.2,205) .. controls (227.51,205) and (231,208.49) .. (231,212.8) -- (231,236.2) .. controls (231,240.51) and (227.51,244) .. (223.2,244) -- (197.3,244) .. controls (192.99,244) and (189.5,240.51) .. (189.5,236.2) -- cycle ;

%Rounded Rect [id:dp3478664614206113] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (88,212.8) .. controls (88,208.49) and (91.49,205) .. (95.8,205) -- (121.7,205) .. controls (126.01,205) and (129.5,208.49) .. (129.5,212.8) -- (129.5,236.2) .. controls (129.5,240.51) and (126.01,244) .. (121.7,244) -- (95.8,244) .. controls (91.49,244) and (88,240.51) .. (88,236.2) -- cycle ;

%Rounded Rect [id:dp48581494907262024] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (241,212.8) .. controls (241,208.49) and (244.49,205) .. (248.8,205) -- (274.7,205) .. controls (279.01,205) and (282.5,208.49) .. (282.5,212.8) -- (282.5,236.2) .. controls (282.5,240.51) and (279.01,244) .. (274.7,244) -- (248.8,244) .. controls (244.49,244) and (241,240.51) .. (241,236.2) -- cycle ;

%Rounded Rect [id:dp30679614267854327] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (378,64.8) .. controls (378,60.49) and (381.49,57) .. (385.8,57) -- (411.7,57) .. controls (416.01,57) and (419.5,60.49) .. (419.5,64.8) -- (419.5,88.2) .. controls (419.5,92.51) and (416.01,96) .. (411.7,96) -- (385.8,96) .. controls (381.49,96) and (378,92.51) .. (378,88.2) -- cycle ;

%Rounded Rect [id:dp665825299120606] 
\draw  [fill={rgb, 255:red, 155; green, 155; blue, 155 }  ,fill opacity=1 ] (378,113.8) .. controls (378,109.49) and (381.49,106) .. (385.8,106) -- (411.7,106) .. controls (416.01,106) and (419.5,109.49) .. (419.5,113.8) -- (419.5,137.2) .. controls (419.5,141.51) and (416.01,145) .. (411.7,145) -- (385.8,145) .. controls (381.49,145) and (378,141.51) .. (378,137.2) -- cycle ;

%Rounded Rect [id:dp2059843201543914] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (378,163.8) .. controls (378,159.49) and (381.49,156) .. (385.8,156) -- (411.7,156) .. controls (416.01,156) and (419.5,159.49) .. (419.5,163.8) -- (419.5,187.2) .. controls (419.5,191.51) and (416.01,195) .. (411.7,195) -- (385.8,195) .. controls (381.49,195) and (378,191.51) .. (378,187.2) -- cycle ;

%Rounded Rect [id:dp990183190438856] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (378,212.8) .. controls (378,208.49) and (381.49,205) .. (385.8,205) -- (411.7,205) .. controls (416.01,205) and (419.5,208.49) .. (419.5,212.8) -- (419.5,236.2) .. controls (419.5,240.51) and (416.01,244) .. (411.7,244) -- (385.8,244) .. controls (381.49,244) and (378,240.51) .. (378,236.2) -- cycle ;

%Rounded Rect [id:dp48693362216966163] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (430,64.8) .. controls (430,60.49) and (433.49,57) .. (437.8,57) -- (463.7,57) .. controls (468.01,57) and (471.5,60.49) .. (471.5,64.8) -- (471.5,88.2) .. controls (471.5,92.51) and (468.01,96) .. (463.7,96) -- (437.8,96) .. controls (433.49,96) and (430,92.51) .. (430,88.2) -- cycle ;

%Rounded Rect [id:dp5119219469845666] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (430,113.8) .. controls (430,109.49) and (433.49,106) .. (437.8,106) -- (463.7,106) .. controls (468.01,106) and (471.5,109.49) .. (471.5,113.8) -- (471.5,137.2) .. controls (471.5,141.51) and (468.01,145) .. (463.7,145) -- (437.8,145) .. controls (433.49,145) and (430,141.51) .. (430,137.2) -- cycle ;

%Rounded Rect [id:dp19882665143695455] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (430,163.8) .. controls (430,159.49) and (433.49,156) .. (437.8,156) -- (463.7,156) .. controls (468.01,156) and (471.5,159.49) .. (471.5,163.8) -- (471.5,187.2) .. controls (471.5,191.51) and (468.01,195) .. (463.7,195) -- (437.8,195) .. controls (433.49,195) and (430,191.51) .. (430,187.2) -- cycle ;

%Rounded Rect [id:dp8658600746246266] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (430,212.8) .. controls (430,208.49) and (433.49,205) .. (437.8,205) -- (463.7,205) .. controls (468.01,205) and (471.5,208.49) .. (471.5,212.8) -- (471.5,236.2) .. controls (471.5,240.51) and (468.01,244) .. (463.7,244) -- (437.8,244) .. controls (433.49,244) and (430,240.51) .. (430,236.2) -- cycle ;

%Rounded Rect [id:dp3549547222430254] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (478.5,64.8) .. controls (478.5,60.49) and (481.99,57) .. (486.3,57) -- (512.2,57) .. controls (516.51,57) and (520,60.49) .. (520,64.8) -- (520,88.2) .. controls (520,92.51) and (516.51,96) .. (512.2,96) -- (486.3,96) .. controls (481.99,96) and (478.5,92.51) .. (478.5,88.2) -- cycle ;

%Rounded Rect [id:dp058090860971197644] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (479,113.8) .. controls (479,109.49) and (482.49,106) .. (486.8,106) -- (512.7,106) .. controls (517.01,106) and (520.5,109.49) .. (520.5,113.8) -- (520.5,137.2) .. controls (520.5,141.51) and (517.01,145) .. (512.7,145) -- (486.8,145) .. controls (482.49,145) and (479,141.51) .. (479,137.2) -- cycle ;

%Rounded Rect [id:dp07565142200117925] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (480,164.8) .. controls (480,160.49) and (483.49,157) .. (487.8,157) -- (513.7,157) .. controls (518.01,157) and (521.5,160.49) .. (521.5,164.8) -- (521.5,188.2) .. controls (521.5,192.51) and (518.01,196) .. (513.7,196) -- (487.8,196) .. controls (483.49,196) and (480,192.51) .. (480,188.2) -- cycle ;

%Rounded Rect [id:dp6315046423770814] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (480.5,213.8) .. controls (480.5,209.49) and (483.99,206) .. (488.3,206) -- (514.2,206) .. controls (518.51,206) and (522,209.49) .. (522,213.8) -- (522,237.2) .. controls (522,241.51) and (518.51,245) .. (514.2,245) -- (488.3,245) .. controls (483.99,245) and (480.5,241.51) .. (480.5,237.2) -- cycle ;

%Rounded Rect [id:dp1979749191786222] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (530,64.8) .. controls (530,60.49) and (533.49,57) .. (537.8,57) -- (563.7,57) .. controls (568.01,57) and (571.5,60.49) .. (571.5,64.8) -- (571.5,88.2) .. controls (571.5,92.51) and (568.01,96) .. (563.7,96) -- (537.8,96) .. controls (533.49,96) and (530,92.51) .. (530,88.2) -- cycle ;

%Rounded Rect [id:dp8344021423956829] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (530.5,113.8) .. controls (530.5,109.49) and (533.99,106) .. (538.3,106) -- (564.2,106) .. controls (568.51,106) and (572,109.49) .. (572,113.8) -- (572,137.2) .. controls (572,141.51) and (568.51,145) .. (564.2,145) -- (538.3,145) .. controls (533.99,145) and (530.5,141.51) .. (530.5,137.2) -- cycle ;

%Rounded Rect [id:dp316730885952039] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (531.5,164.8) .. controls (531.5,160.49) and (534.99,157) .. (539.3,157) -- (565.2,157) .. controls (569.51,157) and (573,160.49) .. (573,164.8) -- (573,188.2) .. controls (573,192.51) and (569.51,196) .. (565.2,196) -- (539.3,196) .. controls (534.99,196) and (531.5,192.51) .. (531.5,188.2) -- cycle ;

%Rounded Rect [id:dp0179967311635163] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (532,213.8) .. controls (532,209.49) and (535.49,206) .. (539.8,206) -- (565.7,206) .. controls (570.01,206) and (573.5,209.49) .. (573.5,213.8) -- (573.5,237.2) .. controls (573.5,241.51) and (570.01,245) .. (565.7,245) -- (539.8,245) .. controls (535.49,245) and (532,241.51) .. (532,237.2) -- cycle ;

%Shape: Rectangle [id:dp07876628170196343] 
\draw  [line width=2.25]  (80,51) -- (290,51) -- (290,251) -- (80,251) -- cycle ;
%Shape: Rectangle [id:dp2141379315886791] 
\draw  [line width=2.25]  (370,51) -- (580,51) -- (580,251) -- (370,251) -- cycle ;

% Text Node
\draw (256,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (103,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (204.5,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (153,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (255,68) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (203.5,68) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (153.5,68) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (102,68) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (256,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (103,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (204.5,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (153,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (256,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (204.5,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (154.5,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (103,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (393,67) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (393,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (393,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (393,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (445,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (445,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (445,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (445,67) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (493.5,67) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (494,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (495.5,216) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (495,167) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (547,216) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (546.5,167) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (545.5,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (545,67) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (318,142.4) node [anchor=north west][inner sep=0.75pt]  [font=\Huge]  {$>$};
% Text Node
\draw (158,22) node [anchor=north west][inner sep=0.75pt]   [align=left] {Design 1};
% Text Node
\draw (448,22) node [anchor=north west][inner sep=0.75pt]   [align=left] {Design 2};    
    \end{tikzpicture}


==> Figures/figure_shelfprofit_b.tikz <==
    \begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,282); %set diagram left start at 0, and has height of 282

%Rounded Rect [id:dp4287640783090685] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (87,65.8) .. controls (87,61.49) and (90.49,58) .. (94.8,58) -- (120.7,58) .. controls (125.01,58) and (128.5,61.49) .. (128.5,65.8) -- (128.5,89.2) .. controls (128.5,93.51) and (125.01,97) .. (120.7,97) -- (94.8,97) .. controls (90.49,97) and (87,93.51) .. (87,89.2) -- cycle ;
%Rounded Rect [id:dp12185908767041531] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (138.5,65.8) .. controls (138.5,61.49) and (141.99,58) .. (146.3,58) -- (172.2,58) .. controls (176.51,58) and (180,61.49) .. (180,65.8) -- (180,89.2) .. controls (180,93.51) and (176.51,97) .. (172.2,97) -- (146.3,97) .. controls (141.99,97) and (138.5,93.51) .. (138.5,89.2) -- cycle ;
%Rounded Rect [id:dp7015241473329212] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (188.5,65.8) .. controls (188.5,61.49) and (191.99,58) .. (196.3,58) -- (222.2,58) .. controls (226.51,58) and (230,61.49) .. (230,65.8) -- (230,89.2) .. controls (230,93.51) and (226.51,97) .. (222.2,97) -- (196.3,97) .. controls (191.99,97) and (188.5,93.51) .. (188.5,89.2) -- cycle ;
%Rounded Rect [id:dp133924796497652] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (240,65.8) .. controls (240,61.49) and (243.49,58) .. (247.8,58) -- (273.7,58) .. controls (278.01,58) and (281.5,61.49) .. (281.5,65.8) -- (281.5,89.2) .. controls (281.5,93.51) and (278.01,97) .. (273.7,97) -- (247.8,97) .. controls (243.49,97) and (240,93.51) .. (240,89.2) -- cycle ;
%Rounded Rect [id:dp9643844038457647] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (138,113.8) .. controls (138,109.49) and (141.49,106) .. (145.8,106) -- (171.7,106) .. controls (176.01,106) and (179.5,109.49) .. (179.5,113.8) -- (179.5,137.2) .. controls (179.5,141.51) and (176.01,145) .. (171.7,145) -- (145.8,145) .. controls (141.49,145) and (138,141.51) .. (138,137.2) -- cycle ;
%Rounded Rect [id:dp9418595276658306] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (189.5,113.8) .. controls (189.5,109.49) and (192.99,106) .. (197.3,106) -- (223.2,106) .. controls (227.51,106) and (231,109.49) .. (231,113.8) -- (231,137.2) .. controls (231,141.51) and (227.51,145) .. (223.2,145) -- (197.3,145) .. controls (192.99,145) and (189.5,141.51) .. (189.5,137.2) -- cycle ;
%Rounded Rect [id:dp15419840901642545] 
\draw  [fill={rgb, 255:red, 155; green, 155; blue, 155 }  ,fill opacity=1 ] (88,113.8) .. controls (88,109.49) and (91.49,106) .. (95.8,106) -- (121.7,106) .. controls (126.01,106) and (129.5,109.49) .. (129.5,113.8) -- (129.5,137.2) .. controls (129.5,141.51) and (126.01,145) .. (121.7,145) -- (95.8,145) .. controls (91.49,145) and (88,141.51) .. (88,137.2) -- cycle ;
%Rounded Rect [id:dp11917996918083018] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (241,113.8) .. controls (241,109.49) and (244.49,106) .. (248.8,106) -- (274.7,106) .. controls (279.01,106) and (282.5,109.49) .. (282.5,113.8) -- (282.5,137.2) .. controls (282.5,141.51) and (279.01,145) .. (274.7,145) -- (248.8,145) .. controls (244.49,145) and (241,141.51) .. (241,137.2) -- cycle ;
%Rounded Rect [id:dp13306029037797762] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (88,163.8) .. controls (88,159.49) and (91.49,156) .. (95.8,156) -- (121.7,156) .. controls (126.01,156) and (129.5,159.49) .. (129.5,163.8) -- (129.5,187.2) .. controls (129.5,191.51) and (126.01,195) .. (121.7,195) -- (95.8,195) .. controls (91.49,195) and (88,191.51) .. (88,187.2) -- cycle ;
%Rounded Rect [id:dp17533382170213763] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (139.5,163.8) .. controls (139.5,159.49) and (142.99,156) .. (147.3,156) -- (173.2,156) .. controls (177.51,156) and (181,159.49) .. (181,163.8) -- (181,187.2) .. controls (181,191.51) and (177.51,195) .. (173.2,195) -- (147.3,195) .. controls (142.99,195) and (139.5,191.51) .. (139.5,187.2) -- cycle ;
%Rounded Rect [id:dp22293818397226528] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (189.5,163.8) .. controls (189.5,159.49) and (192.99,156) .. (197.3,156) -- (223.2,156) .. controls (227.51,156) and (231,159.49) .. (231,163.8) -- (231,187.2) .. controls (231,191.51) and (227.51,195) .. (223.2,195) -- (197.3,195) .. controls (192.99,195) and (189.5,191.51) .. (189.5,187.2) -- cycle ;
%Rounded Rect [id:dp25888746496701676] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (241,163.8) .. controls (241,159.49) and (244.49,156) .. (248.8,156) -- (274.7,156) .. controls (279.01,156) and (282.5,159.49) .. (282.5,163.8) -- (282.5,187.2) .. controls (282.5,191.51) and (279.01,195) .. (274.7,195) -- (248.8,195) .. controls (244.49,195) and (241,191.51) .. (241,187.2) -- cycle ;
%Rounded Rect [id:dp7802588916223365] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (138,212.8) .. controls (138,208.49) and (141.49,205) .. (145.8,205) -- (171.7,205) .. controls (176.01,205) and (179.5,208.49) .. (179.5,212.8) -- (179.5,236.2) .. controls (179.5,240.51) and (176.01,244) .. (171.7,244) -- (145.8,244) .. controls (141.49,244) and (138,240.51) .. (138,236.2) -- cycle ;
%Rounded Rect [id:dp9591640757694866] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (189.5,212.8) .. controls (189.5,208.49) and (192.99,205) .. (197.3,205) -- (223.2,205) .. controls (227.51,205) and (231,208.49) .. (231,212.8) -- (231,236.2) .. controls (231,240.51) and (227.51,244) .. (223.2,244) -- (197.3,244) .. controls (192.99,244) and (189.5,240.51) .. (189.5,236.2) -- cycle ;
%Rounded Rect [id:dp3478664614206113] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (88,212.8) .. controls (88,208.49) and (91.49,205) .. (95.8,205) -- (121.7,205) .. controls (126.01,205) and (129.5,208.49) .. (129.5,212.8) -- (129.5,236.2) .. controls (129.5,240.51) and (126.01,244) .. (121.7,244) -- (95.8,244) .. controls (91.49,244) and (88,240.51) .. (88,236.2) -- cycle ;
%Rounded Rect [id:dp48581494907262024] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (241,212.8) .. controls (241,208.49) and (244.49,205) .. (248.8,205) -- (274.7,205) .. controls (279.01,205) and (282.5,208.49) .. (282.5,212.8) -- (282.5,236.2) .. controls (282.5,240.51) and (279.01,244) .. (274.7,244) -- (248.8,244) .. controls (244.49,244) and (241,240.51) .. (241,236.2) -- cycle ;
%Rounded Rect [id:dp30679614267854327] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (378,64.8) .. controls (378,60.49) and (381.49,57) .. (385.8,57) -- (411.7,57) .. controls (416.01,57) and (419.5,60.49) .. (419.5,64.8) -- (419.5,88.2) .. controls (419.5,92.51) and (416.01,96) .. (411.7,96) -- (385.8,96) .. controls (381.49,96) and (378,92.51) .. (378,88.2) -- cycle ;
%Rounded Rect [id:dp665825299120606] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (378,113.8) .. controls (378,109.49) and (381.49,106) .. (385.8,106) -- (411.7,106) .. controls (416.01,106) and (419.5,109.49) .. (419.5,113.8) -- (419.5,137.2) .. controls (419.5,141.51) and (416.01,145) .. (411.7,145) -- (385.8,145) .. controls (381.49,145) and (378,141.51) .. (378,137.2) -- cycle ;
%Rounded Rect [id:dp2059843201543914] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (378,163.8) .. controls (378,159.49) and (381.49,156) .. (385.8,156) -- (411.7,156) .. controls (416.01,156) and (419.5,159.49) .. (419.5,163.8) -- (419.5,187.2) .. controls (419.5,191.51) and (416.01,195) .. (411.7,195) -- (385.8,195) .. controls (381.49,195) and (378,191.51) .. (378,187.2) -- cycle ;
%Rounded Rect [id:dp990183190438856] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (378,212.8) .. controls (378,208.49) and (381.49,205) .. (385.8,205) -- (411.7,205) .. controls (416.01,205) and (419.5,208.49) .. (419.5,212.8) -- (419.5,236.2) .. controls (419.5,240.51) and (416.01,244) .. (411.7,244) -- (385.8,244) .. controls (381.49,244) and (378,240.51) .. (378,236.2) -- cycle ;
%Rounded Rect [id:dp48693362216966163] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (430,64.8) .. controls (430,60.49) and (433.49,57) .. (437.8,57) -- (463.7,57) .. controls (468.01,57) and (471.5,60.49) .. (471.5,64.8) -- (471.5,88.2) .. controls (471.5,92.51) and (468.01,96) .. (463.7,96) -- (437.8,96) .. controls (433.49,96) and (430,92.51) .. (430,88.2) -- cycle ;
%Rounded Rect [id:dp5119219469845666] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (430,113.8) .. controls (430,109.49) and (433.49,106) .. (437.8,106) -- (463.7,106) .. controls (468.01,106) and (471.5,109.49) .. (471.5,113.8) -- (471.5,137.2) .. controls (471.5,141.51) and (468.01,145) .. (463.7,145) -- (437.8,145) .. controls (433.49,145) and (430,141.51) .. (430,137.2) -- cycle ;
%Rounded Rect [id:dp19882665143695455] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (430,163.8) .. controls (430,159.49) and (433.49,156) .. (437.8,156) -- (463.7,156) .. controls (468.01,156) and (471.5,159.49) .. (471.5,163.8) -- (471.5,187.2) .. controls (471.5,191.51) and (468.01,195) .. (463.7,195) -- (437.8,195) .. controls (433.49,195) and (430,191.51) .. (430,187.2) -- cycle ;
%Rounded Rect [id:dp8658600746246266] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (430,212.8) .. controls (430,208.49) and (433.49,205) .. (437.8,205) -- (463.7,205) .. controls (468.01,205) and (471.5,208.49) .. (471.5,212.8) -- (471.5,236.2) .. controls (471.5,240.51) and (468.01,244) .. (463.7,244) -- (437.8,244) .. controls (433.49,244) and (430,240.51) .. (430,236.2) -- cycle ;
%Rounded Rect [id:dp3549547222430254] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (478.5,64.8) .. controls (478.5,60.49) and (481.99,57) .. (486.3,57) -- (512.2,57) .. controls (516.51,57) and (520,60.49) .. (520,64.8) -- (520,88.2) .. controls (520,92.51) and (516.51,96) .. (512.2,96) -- (486.3,96) .. controls (481.99,96) and (478.5,92.51) .. (478.5,88.2) -- cycle ;
%Rounded Rect [id:dp058090860971197644] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (479,113.8) .. controls (479,109.49) and (482.49,106) .. (486.8,106) -- (512.7,106) .. controls (517.01,106) and (520.5,109.49) .. (520.5,113.8) -- (520.5,137.2) .. controls (520.5,141.51) and (517.01,145) .. (512.7,145) -- (486.8,145) .. controls (482.49,145) and (479,141.51) .. (479,137.2) -- cycle ;
%Rounded Rect [id:dp07565142200117925] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (480,164.8) .. controls (480,160.49) and (483.49,157) .. (487.8,157) -- (513.7,157) .. controls (518.01,157) and (521.5,160.49) .. (521.5,164.8) -- (521.5,188.2) .. controls (521.5,192.51) and (518.01,196) .. (513.7,196) -- (487.8,196) .. controls (483.49,196) and (480,192.51) .. (480,188.2) -- cycle ;
%Rounded Rect [id:dp6315046423770814] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (480.5,213.8) .. controls (480.5,209.49) and (483.99,206) .. (488.3,206) -- (514.2,206) .. controls (518.51,206) and (522,209.49) .. (522,213.8) -- (522,237.2) .. controls (522,241.51) and (518.51,245) .. (514.2,245) -- (488.3,245) .. controls (483.99,245) and (480.5,241.51) .. (480.5,237.2) -- cycle ;
%Rounded Rect [id:dp1979749191786222] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (530,64.8) .. controls (530,60.49) and (533.49,57) .. (537.8,57) -- (563.7,57) .. controls (568.01,57) and (571.5,60.49) .. (571.5,64.8) -- (571.5,88.2) .. controls (571.5,92.51) and (568.01,96) .. (563.7,96) -- (537.8,96) .. controls (533.49,96) and (530,92.51) .. (530,88.2) -- cycle ;
%Rounded Rect [id:dp8344021423956829] 
\draw  [fill={rgb, 255:red, 155; green, 155; blue, 155 }  ,fill opacity=1 ] (530.5,113.8) .. controls (530.5,109.49) and (533.99,106) .. (538.3,106) -- (564.2,106) .. controls (568.51,106) and (572,109.49) .. (572,113.8) -- (572,137.2) .. controls (572,141.51) and (568.51,145) .. (564.2,145) -- (538.3,145) .. controls (533.99,145) and (530.5,141.51) .. (530.5,137.2) -- cycle ;
%Rounded Rect [id:dp316730885952039] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (531.5,164.8) .. controls (531.5,160.49) and (534.99,157) .. (539.3,157) -- (565.2,157) .. controls (569.51,157) and (573,160.49) .. (573,164.8) -- (573,188.2) .. controls (573,192.51) and (569.51,196) .. (565.2,196) -- (539.3,196) .. controls (534.99,196) and (531.5,192.51) .. (531.5,188.2) -- cycle ;
%Rounded Rect [id:dp0179967311635163] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (532,213.8) .. controls (532,209.49) and (535.49,206) .. (539.8,206) -- (565.7,206) .. controls (570.01,206) and (573.5,209.49) .. (573.5,213.8) -- (573.5,237.2) .. controls (573.5,241.51) and (570.01,245) .. (565.7,245) -- (539.8,245) .. controls (535.49,245) and (532,241.51) .. (532,237.2) -- cycle ;
%Shape: Rectangle [id:dp07876628170196343] 
\draw  [line width=2.25]  (80,51) -- (290,51) -- (290,251) -- (80,251) -- cycle ;
%Shape: Rectangle [id:dp2141379315886791] 
\draw  [line width=2.25]  (370,51) -- (580,51) -- (580,251) -- (370,251) -- cycle ;

% Text Node
\draw (256,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (103,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (204.5,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (153,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (255,68) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (203.5,68) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (153.5,68) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (102,68) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (256,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (103,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (204.5,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (153,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (256,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (204.5,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (154.5,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (103,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (393,67) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (393,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (393,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (393,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (445,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (445,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (445,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (445,67) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\vartriangle$};
% Text Node
\draw (493.5,67) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (494,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (495.5,216) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (495,167) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (547,216) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (546.5,167) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (545.5,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (545,67) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangledown$};
% Text Node
\draw (318,142.4) node [anchor=north west][inner sep=0.75pt]  [font=\Huge]  {$<$};
% Text Node
\draw (158,22) node [anchor=north west][inner sep=0.75pt]   [align=left] {Design 1};
% Text Node
\draw (448,22) node [anchor=north west][inner sep=0.75pt]   [align=left] {Design 2};    
    \end{tikzpicture}


==> Figures/figure_shelfprofit_c.tikz <==
    \begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,282); %set diagram left start at 0, and has height of 282

%Rounded Rect [id:dp4287640783090685] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (87,65.8) .. controls (87,61.49) and (90.49,58) .. (94.8,58) -- (120.7,58) .. controls (125.01,58) and (128.5,61.49) .. (128.5,65.8) -- (128.5,89.2) .. controls (128.5,93.51) and (125.01,97) .. (120.7,97) -- (94.8,97) .. controls (90.49,97) and (87,93.51) .. (87,89.2) -- cycle ;

%Rounded Rect [id:dp12185908767041531] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (138.5,65.8) .. controls (138.5,61.49) and (141.99,58) .. (146.3,58) -- (172.2,58) .. controls (176.51,58) and (180,61.49) .. (180,65.8) -- (180,89.2) .. controls (180,93.51) and (176.51,97) .. (172.2,97) -- (146.3,97) .. controls (141.99,97) and (138.5,93.51) .. (138.5,89.2) -- cycle ;

%Rounded Rect [id:dp7015241473329212] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (188.5,65.8) .. controls (188.5,61.49) and (191.99,58) .. (196.3,58) -- (222.2,58) .. controls (226.51,58) and (230,61.49) .. (230,65.8) -- (230,89.2) .. controls (230,93.51) and (226.51,97) .. (222.2,97) -- (196.3,97) .. controls (191.99,97) and (188.5,93.51) .. (188.5,89.2) -- cycle ;

%Rounded Rect [id:dp133924796497652] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (240,65.8) .. controls (240,61.49) and (243.49,58) .. (247.8,58) -- (273.7,58) .. controls (278.01,58) and (281.5,61.49) .. (281.5,65.8) -- (281.5,89.2) .. controls (281.5,93.51) and (278.01,97) .. (273.7,97) -- (247.8,97) .. controls (243.49,97) and (240,93.51) .. (240,89.2) -- cycle ;

%Rounded Rect [id:dp9643844038457647] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (138,113.8) .. controls (138,109.49) and (141.49,106) .. (145.8,106) -- (171.7,106) .. controls (176.01,106) and (179.5,109.49) .. (179.5,113.8) -- (179.5,137.2) .. controls (179.5,141.51) and (176.01,145) .. (171.7,145) -- (145.8,145) .. controls (141.49,145) and (138,141.51) .. (138,137.2) -- cycle ;

%Rounded Rect [id:dp9418595276658306] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (189.5,113.8) .. controls (189.5,109.49) and (192.99,106) .. (197.3,106) -- (223.2,106) .. controls (227.51,106) and (231,109.49) .. (231,113.8) -- (231,137.2) .. controls (231,141.51) and (227.51,145) .. (223.2,145) -- (197.3,145) .. controls (192.99,145) and (189.5,141.51) .. (189.5,137.2) -- cycle ;

%Rounded Rect [id:dp15419840901642545] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (88,113.8) .. controls (88,109.49) and (91.49,106) .. (95.8,106) -- (121.7,106) .. controls (126.01,106) and (129.5,109.49) .. (129.5,113.8) -- (129.5,137.2) .. controls (129.5,141.51) and (126.01,145) .. (121.7,145) -- (95.8,145) .. controls (91.49,145) and (88,141.51) .. (88,137.2) -- cycle ;

%Rounded Rect [id:dp11917996918083018] 
\draw  [fill={rgb, 255:red, 155; green, 155; blue, 155 }  ,fill opacity=1 ] (241,113.8) .. controls (241,109.49) and (244.49,106) .. (248.8,106) -- (274.7,106) .. controls (279.01,106) and (282.5,109.49) .. (282.5,113.8) -- (282.5,137.2) .. controls (282.5,141.51) and (279.01,145) .. (274.7,145) -- (248.8,145) .. controls (244.49,145) and (241,141.51) .. (241,137.2) -- cycle ;

%Rounded Rect [id:dp13306029037797762] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (88,163.8) .. controls (88,159.49) and (91.49,156) .. (95.8,156) -- (121.7,156) .. controls (126.01,156) and (129.5,159.49) .. (129.5,163.8) -- (129.5,187.2) .. controls (129.5,191.51) and (126.01,195) .. (121.7,195) -- (95.8,195) .. controls (91.49,195) and (88,191.51) .. (88,187.2) -- cycle ;

%Rounded Rect [id:dp17533382170213763] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (139.5,163.8) .. controls (139.5,159.49) and (142.99,156) .. (147.3,156) -- (173.2,156) .. controls (177.51,156) and (181,159.49) .. (181,163.8) -- (181,187.2) .. controls (181,191.51) and (177.51,195) .. (173.2,195) -- (147.3,195) .. controls (142.99,195) and (139.5,191.51) .. (139.5,187.2) -- cycle ;

%Rounded Rect [id:dp22293818397226528] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (189.5,163.8) .. controls (189.5,159.49) and (192.99,156) .. (197.3,156) -- (223.2,156) .. controls (227.51,156) and (231,159.49) .. (231,163.8) -- (231,187.2) .. controls (231,191.51) and (227.51,195) .. (223.2,195) -- (197.3,195) .. controls (192.99,195) and (189.5,191.51) .. (189.5,187.2) -- cycle ;

%Rounded Rect [id:dp25888746496701676] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (241,163.8) .. controls (241,159.49) and (244.49,156) .. (248.8,156) -- (274.7,156) .. controls (279.01,156) and (282.5,159.49) .. (282.5,163.8) -- (282.5,187.2) .. controls (282.5,191.51) and (279.01,195) .. (274.7,195) -- (248.8,195) .. controls (244.49,195) and (241,191.51) .. (241,187.2) -- cycle ;

%Rounded Rect [id:dp7802588916223365] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (138,212.8) .. controls (138,208.49) and (141.49,205) .. (145.8,205) -- (171.7,205) .. controls (176.01,205) and (179.5,208.49) .. (179.5,212.8) -- (179.5,236.2) .. controls (179.5,240.51) and (176.01,244) .. (171.7,244) -- (145.8,244) .. controls (141.49,244) and (138,240.51) .. (138,236.2) -- cycle ;

%Rounded Rect [id:dp9591640757694866] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (189.5,212.8) .. controls (189.5,208.49) and (192.99,205) .. (197.3,205) -- (223.2,205) .. controls (227.51,205) and (231,208.49) .. (231,212.8) -- (231,236.2) .. controls (231,240.51) and (227.51,244) .. (223.2,244) -- (197.3,244) .. controls (192.99,244) and (189.5,240.51) .. (189.5,236.2) -- cycle ;

%Rounded Rect [id:dp3478664614206113] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (88,212.8) .. controls (88,208.49) and (91.49,205) .. (95.8,205) -- (121.7,205) .. controls (126.01,205) and (129.5,208.49) .. (129.5,212.8) -- (129.5,236.2) .. controls (129.5,240.51) and (126.01,244) .. (121.7,244) -- (95.8,244) .. controls (91.49,244) and (88,240.51) .. (88,236.2) -- cycle ;

%Rounded Rect [id:dp48581494907262024] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (241,212.8) .. controls (241,208.49) and (244.49,205) .. (248.8,205) -- (274.7,205) .. controls (279.01,205) and (282.5,208.49) .. (282.5,212.8) -- (282.5,236.2) .. controls (282.5,240.51) and (279.01,244) .. (274.7,244) -- (248.8,244) .. controls (244.49,244) and (241,240.51) .. (241,236.2) -- cycle ;

%Rounded Rect [id:dp30679614267854327] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (378,64.8) .. controls (378,60.49) and (381.49,57) .. (385.8,57) -- (411.7,57) .. controls (416.01,57) and (419.5,60.49) .. (419.5,64.8) -- (419.5,88.2) .. controls (419.5,92.51) and (416.01,96) .. (411.7,96) -- (385.8,96) .. controls (381.49,96) and (378,92.51) .. (378,88.2) -- cycle ;

%Rounded Rect [id:dp665825299120606] 
\draw  [fill={rgb, 255:red, 155; green, 155; blue, 155 }  ,fill opacity=1 ] (378,113.8) .. controls (378,109.49) and (381.49,106) .. (385.8,106) -- (411.7,106) .. controls (416.01,106) and (419.5,109.49) .. (419.5,113.8) -- (419.5,137.2) .. controls (419.5,141.51) and (416.01,145) .. (411.7,145) -- (385.8,145) .. controls (381.49,145) and (378,141.51) .. (378,137.2) -- cycle ;

%Rounded Rect [id:dp2059843201543914] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (378,163.8) .. controls (378,159.49) and (381.49,156) .. (385.8,156) -- (411.7,156) .. controls (416.01,156) and (419.5,159.49) .. (419.5,163.8) -- (419.5,187.2) .. controls (419.5,191.51) and (416.01,195) .. (411.7,195) -- (385.8,195) .. controls (381.49,195) and (378,191.51) .. (378,187.2) -- cycle ;

%Rounded Rect [id:dp990183190438856] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (378,212.8) .. controls (378,208.49) and (381.49,205) .. (385.8,205) -- (411.7,205) .. controls (416.01,205) and (419.5,208.49) .. (419.5,212.8) -- (419.5,236.2) .. controls (419.5,240.51) and (416.01,244) .. (411.7,244) -- (385.8,244) .. controls (381.49,244) and (378,240.51) .. (378,236.2) -- cycle ;

%Rounded Rect [id:dp48693362216966163] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (430,64.8) .. controls (430,60.49) and (433.49,57) .. (437.8,57) -- (463.7,57) .. controls (468.01,57) and (471.5,60.49) .. (471.5,64.8) -- (471.5,88.2) .. controls (471.5,92.51) and (468.01,96) .. (463.7,96) -- (437.8,96) .. controls (433.49,96) and (430,92.51) .. (430,88.2) -- cycle ;

%Rounded Rect [id:dp5119219469845666] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (430,113.8) .. controls (430,109.49) and (433.49,106) .. (437.8,106) -- (463.7,106) .. controls (468.01,106) and (471.5,109.49) .. (471.5,113.8) -- (471.5,137.2) .. controls (471.5,141.51) and (468.01,145) .. (463.7,145) -- (437.8,145) .. controls (433.49,145) and (430,141.51) .. (430,137.2) -- cycle ;

%Rounded Rect [id:dp19882665143695455] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (430,163.8) .. controls (430,159.49) and (433.49,156) .. (437.8,156) -- (463.7,156) .. controls (468.01,156) and (471.5,159.49) .. (471.5,163.8) -- (471.5,187.2) .. controls (471.5,191.51) and (468.01,195) .. (463.7,195) -- (437.8,195) .. controls (433.49,195) and (430,191.51) .. (430,187.2) -- cycle ;

%Rounded Rect [id:dp8658600746246266] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (430,212.8) .. controls (430,208.49) and (433.49,205) .. (437.8,205) -- (463.7,205) .. controls (468.01,205) and (471.5,208.49) .. (471.5,212.8) -- (471.5,236.2) .. controls (471.5,240.51) and (468.01,244) .. (463.7,244) -- (437.8,244) .. controls (433.49,244) and (430,240.51) .. (430,236.2) -- cycle ;

%Rounded Rect [id:dp3549547222430254] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (478.5,64.8) .. controls (478.5,60.49) and (481.99,57) .. (486.3,57) -- (512.2,57) .. controls (516.51,57) and (520,60.49) .. (520,64.8) -- (520,88.2) .. controls (520,92.51) and (516.51,96) .. (512.2,96) -- (486.3,96) .. controls (481.99,96) and (478.5,92.51) .. (478.5,88.2) -- cycle ;

%Rounded Rect [id:dp058090860971197644] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (479,113.8) .. controls (479,109.49) and (482.49,106) .. (486.8,106) -- (512.7,106) .. controls (517.01,106) and (520.5,109.49) .. (520.5,113.8) -- (520.5,137.2) .. controls (520.5,141.51) and (517.01,145) .. (512.7,145) -- (486.8,145) .. controls (482.49,145) and (479,141.51) .. (479,137.2) -- cycle ;

%Rounded Rect [id:dp07565142200117925] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (480,164.8) .. controls (480,160.49) and (483.49,157) .. (487.8,157) -- (513.7,157) .. controls (518.01,157) and (521.5,160.49) .. (521.5,164.8) -- (521.5,188.2) .. controls (521.5,192.51) and (518.01,196) .. (513.7,196) -- (487.8,196) .. controls (483.49,196) and (480,192.51) .. (480,188.2) -- cycle ;

%Rounded Rect [id:dp6315046423770814] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (480.5,213.8) .. controls (480.5,209.49) and (483.99,206) .. (488.3,206) -- (514.2,206) .. controls (518.51,206) and (522,209.49) .. (522,213.8) -- (522,237.2) .. controls (522,241.51) and (518.51,245) .. (514.2,245) -- (488.3,245) .. controls (483.99,245) and (480.5,241.51) .. (480.5,237.2) -- cycle ;

%Rounded Rect [id:dp1979749191786222] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (530,64.8) .. controls (530,60.49) and (533.49,57) .. (537.8,57) -- (563.7,57) .. controls (568.01,57) and (571.5,60.49) .. (571.5,64.8) -- (571.5,88.2) .. controls (571.5,92.51) and (568.01,96) .. (563.7,96) -- (537.8,96) .. controls (533.49,96) and (530,92.51) .. (530,88.2) -- cycle ;

%Rounded Rect [id:dp8344021423956829] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (530.5,113.8) .. controls (530.5,109.49) and (533.99,106) .. (538.3,106) -- (564.2,106) .. controls (568.51,106) and (572,109.49) .. (572,113.8) -- (572,137.2) .. controls (572,141.51) and (568.51,145) .. (564.2,145) -- (538.3,145) .. controls (533.99,145) and (530.5,141.51) .. (530.5,137.2) -- cycle ;

%Rounded Rect [id:dp316730885952039] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (531.5,164.8) .. controls (531.5,160.49) and (534.99,157) .. (539.3,157) -- (565.2,157) .. controls (569.51,157) and (573,160.49) .. (573,164.8) -- (573,188.2) .. controls (573,192.51) and (569.51,196) .. (565.2,196) -- (539.3,196) .. controls (534.99,196) and (531.5,192.51) .. (531.5,188.2) -- cycle ;

%Rounded Rect [id:dp0179967311635163] 
\draw  [fill={rgb, 255:red, 224; green, 224; blue, 224 }  ,fill opacity=1 ] (532,213.8) .. controls (532,209.49) and (535.49,206) .. (539.8,206) -- (565.7,206) .. controls (570.01,206) and (573.5,209.49) .. (573.5,213.8) -- (573.5,237.2) .. controls (573.5,241.51) and (570.01,245) .. (565.7,245) -- (539.8,245) .. controls (535.49,245) and (532,241.51) .. (532,237.2) -- cycle ;

%Shape: Rectangle [id:dp07876628170196343] 
\draw  [line width=2.25]  (80,51) -- (290,51) -- (290,251) -- (80,251) -- cycle ;
%Shape: Rectangle [id:dp2141379315886791] 
\draw  [line width=2.25]  (370,51) -- (580,51) -- (580,251) -- (370,251) -- cycle ;

% Text Node
\draw (256,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\bigstar$};
% Text Node
\draw (103,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (204.5,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (153,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (255,68) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (203.5,68) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (153.5,68) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (102,68) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (256,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (103,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (204.5,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (153,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (256,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (204.5,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (154.5,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (103,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (393,67) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (393,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\bigstar$};
% Text Node
\draw (393,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (393,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (445,215) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (445,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (445,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (445,67) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\blacktriangle$};
% Text Node
\draw (493.5,67) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (494,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (495.5,216) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (495,167) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (547,216) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (546.5,167) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (545.5,116) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (545,67) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\triangledown$};
% Text Node
\draw (318,142.4) node [anchor=north west][inner sep=0.75pt]  [font=\Huge]  {$<$};
% Text Node
\draw (158,22) node [anchor=north west][inner sep=0.75pt]   [align=left] {Design 1};
% Text Node
\draw (448,22) node [anchor=north west][inner sep=0.75pt]   [align=left] {Design 2};    
    \end{tikzpicture}

